Unsupervised Discovery of Linguistic Structure Including Two-level Acoustic Patterns Using Three Cascaded Stages of Iterative Optimization

Techniques for unsupervised discovery of acoustic patterns are getting increasingly attractive, because huge quantities of speech data are becoming available but manual annotations remain hard to acquire. In this paper, we propose an approach for unsupervised discovery of linguistic structure for the target spoken language given raw speech data. This linguistic structure includes two-level (subword-like and word-like) acoustic patterns, the lexicon of word-like patterns in terms of subword-like patterns and the N-gram language model based on word-like patterns. All patterns, models, and parameters can be automatically learned from the unlabelled speech corpus. This is achieved by an initialization step followed by three cascaded stages for acoustic, linguistic, and lexical iterative optimization. The lexicon of word-like patterns defines allowed consecutive sequence of HMMs for subword-like patterns. In each iteration, model training and decoding produces updated labels from which the lexicon and HMMs can be further updated. In this way, model parameters and decoded labels are respectively optimized in each iteration, and the knowledge about the linguistic structure is learned gradually layer after layer. The proposed approach was tested in preliminary experiments on a corpus of Mandarin broadcast news, including a task of spoken term detection with performance compared to a parallel test using models trained in a supervised way. Results show that the proposed system not only yields reasonable performance on its own, but is also complimentary to existing large vocabulary ASR systems.

==> 2012-11-12.bbl.txt <==
\begin{thebibliography}{13}

\bibitem{glass}
C. Lee and J. Glass,
\newblock ``A Nonparametric Bayesian Approach to Acoustic Model Discovery''
\newblock in {\em Proc. The Association for Computer Linguistics}, 2012, vol. 1, pp. 40--49.

\bibitem{jansen1}
A. Jansen, K. Church, and H. Hermansky,
\newblock ``Towards Spoken Term Discovery At Scale With Zero Resources''
\newblock in {\em InterSpeech}, 2010, pp. 1676--1679.

\bibitem{jansen2}
A. Jansen and K. Church
\newblock ``Towards Unsupervised Training of Speaker Independent Acoustic Models''
\newblock in {\em InterSpeech}, 2011, pp. 1693--1696.

\bibitem{gish1}
H. Gish, M. Siu, A. Chan, and B. Belfield,
``Unsupervised training of an HMM-based Speech Recognizer for Topic Classification''
\newblock in {\em InterSpeech}, 2009, pp. 1935--1938.

\bibitem{gish2}
M. Siu, H. Gish, A. Chan, and W. Belfield,
\newblock ``Improved Topic Classification and Keyword Discovery using an HMM-based Speech Recognizer Trained without Supervision''
\newblock in {\em InterSpeech}, 2010, pp. 2838--2841.



\bibitem{chan1}
C. Chan and L. Lee,
\newblock ``Unsupervised Hidden Markov Modeling of Spoken Queries for Spoken Term Detection without Speech Recognition''
\newblock in {\em InterSpeech}, 2011, pp. 2141--2144.

\bibitem{chan2}
C. Chan,
\newblock ``Unsupervised Spoken Term Detection with Spoken Queries ''
\newblock Ph.D dissertation, National Taiwan University, July, 2012.

\bibitem{dist}
J. Hershey and P. Olsen,
\newblock ``Approximating the Kullback Liebler Divergence between Gaussain Mixture Models''
\newblock in {\em ICASSP}, 2007, vol. 4, pp. 317--320.





\bibitem{pat}
T. Ong and H. Chen,
\newblock ``Updateable PAT-Tree Approach to Chinese Key Phrase Extraction using Mutual Information: A Linguistic Foundation for Knowledge Management,''
\newblock in {\em Proc. the Second Asian Digital Library Conference}, 1999, pp. 63--84.

\bibitem{lee}
H. Lee, Y. Li, C. Chung, and L. Lee,
\newblock ``Enhancing Query Expansion for Semantic Retrieval of Spoken Content with Automatically Discovered Acoustic Patterns,''
\newblock submitted to {\em ICASSP}, 2013

\bibitem{watershed}
M. Couprie, G. Bertrand,
\newblock ``Topological gray-scale watershed transform,''
\newblock in {\em Proc. of SPIE Vision Geometry V}, 1997, vol. 3168, pp. 136--146.

\bibitem{filler1}
S. Novotney, R. Schwartz, and J. Ma, 
\newblock ``Unsupervised acoustic and language model training with small amounts of labelled data,''
\newblock in {\em ICASSP}, 2009, pp. 4297--4300.

\bibitem{filler2} 
F. Metze, N. Rajput et al., 
\newblock ``The spoken web search task at Mediaeval 2011,'' 
\newblock in {\em ICASSP}, 2012, pp. 5165--5168.

\bibitem{filler3}
M. Huijbregts, M. McLaren, and D. van Leeuwen, 
\newblock ``Unsupervised acoustic sub-word unit detection for query-by-example spoken term detection,''
\newblock in {\em ICASSP}, 2011, pp. 4436--4439.

\bibitem{filler4}
H. Wang, C.-C. Leung, T. Lee, B. Ma, and H. Li, 
\newblock ``An acoustic segment modeling approach to query-by-example spoken term detection,''
\newblock in {\em ICASSP}, 2012, pp. 5157--5160.


\bibitem{filler5}
A. Garcia and H. Gish, 
\newblock ``Keyword spotting of arbitrary words using minimal speech resources,'' 
\newblock in {\em ICASSP}, 2006.

\bibitem{filler6}
R. Wallace, R. Vogt, and S. Sridharan, 
\newblock ``A phonetic search approach to the 2006 NIST spoken term detection evaluation,'' 
\newblock in {\em InterSpeech}, 2007, pp. 2385--2388.

\bibitem{filler7}
Y. Qiao, N. Shimomura, and N. Minematsu, 
\newblock ``Unsupervised optimal phoneme segmentation: objectives, algorithm and comparisons,'' 
\newblock in {\em ICASSP}, 2008, pp. 3989--3992.

\bibitem{filler8}
Y. Tsao, H. Sun, H. Li, and C.-H. Lee, 
\newblock ``An acoustic segment model approach to incorporating temporal information into speaker modeling for text-independent speaker recognition,''
\newblock in {\em ICASSP}, 2010, pp. 4422--4425.



\bibitem{filler9}
Y. Zhang and J. R. Glass, 
\newblock ``A piecewise aggregate approximation lowerbound estimate for posteriorgram-based dynamic time warping,'' 
\newblock in {\em InterSpeech}, 2011, pp. 1909--1912.

\bibitem{filler10}
M. Terao, T. Koshinaka, S. Ando, R. Isotani, and A. Okumura, 
\newblock``Open vocabulary spoken-document retrieval based on query expansion using related web documents,'' 
\newblock in {\em InterSpeech}, 2008, pp. 2171--2174.


\bibitem{filler10}
W. Shen, C. M. White, and T. J. Hazen, 
\newblock ``A comparison of query-by example methods for spoken term detection,''
\newblock in {\em InterSpeech}, 2009, pp. 2143--2146.



\bibitem{filler11}
Y.-c. Pan and L.-s. Lee, 
\newblock ``Performance analysis for lattice-based speech indexing approaches using word and subword units,'' 
\newblock IEEE Transactions on Audio, Speech, and Language Processing, vol. 18, no. 6, August 2010, pp. 1562--1574.

\bibitem{filler12}
M. Ostendorf, V. Digalakis, and O. A. Kimball, 
\newblock ``From hmms to segment models: A unified view of stochastic modeling for speech recognition,''
\newblock IEEE Transactions on Speech and Audio Processing, vol. 4, pp. 360¡V-378, 1995.

\bibitem{filler13}
M.-W. Koo, C.-H. Lee, and B.-H. Juang, 
\newblock ``Speech recognition and utterance verification based on a generalized confidence score,''
\newblock IEEE Transactions on Speech and Audio Processing, vol. 9, no. 8, pp. 821¡V832, 2001.



\end{thebibliography}

==> 2012-11-12.txt <==
\begin{thebibliography}{13}

\bibitem{glass}
C. Lee and J. Glass,
\newblock ``A Nonparametric Bayesian Approach to Acoustic Model Discovery''
\newblock in {\em Proc. The Association for Computer Linguistics}, 2012, vol. 1, pp. 40--49.

\bibitem{jansen1}
A. Jansen, K. Church, and H. Hermansky,
\newblock ``Towards Spoken Term Discovery At Scale With Zero Resources''
\newblock in {\em InterSpeech}, 2010, pp. 1676--1679.

\bibitem{jansen2}
A. Jansen and K. Church
\newblock ``Towards Unsupervised Training of Speaker Independent Acoustic Models''
\newblock in {\em InterSpeech}, 2011, pp. 1693--1696.

\bibitem{gish1}
H. Gish, M. Siu, A. Chan, and B. Belfield,
``Unsupervised training of an HMM-based Speech Recognizer for Topic Classification''
\newblock in {\em InterSpeech}, 2009, pp. 1935--1938.

\bibitem{gish2}
M. Siu, H. Gish, A. Chan, and W. Belfield,
\newblock ``Improved Topic Classification and Keyword Discovery using an HMM-based Speech Recognizer Trained without Supervision''
\newblock in {\em InterSpeech}, 2010, pp. 2838--2841.



\bibitem{chan1}
C. Chan and L. Lee,
\newblock ``Unsupervised Hidden Markov Modeling of Spoken Queries for Spoken Term Detection without Speech Recognition''
\newblock in {\em InterSpeech}, 2011, pp. 2141--2144.

\bibitem{chan2}
C. Chan,
\newblock ``Unsupervised Spoken Term Detection with Spoken Queries ''
\newblock Ph.D dissertation, National Taiwan University, July, 2012.

\bibitem{dist}
J. Hershey and P. Olsen,
\newblock ``Approximating the Kullback Liebler Divergence between Gaussain Mixture Models''
\newblock in {\em ICASSP}, 2007, vol. 4, pp. 317--320.





\bibitem{pat}
T. Ong and H. Chen,
\newblock ``Updateable PAT-Tree Approach to Chinese Key Phrase Extraction using Mutual Information: A Linguistic Foundation for Knowledge Management,''
\newblock in {\em Proc. the Second Asian Digital Library Conference}, 1999, pp. 63--84.

\bibitem{lee}
H. Lee, Y. Li, C. Chung, and L. Lee,
\newblock ``Enhancing Query Expansion for Semantic Retrieval of Spoken Content with Automatically Discovered Acoustic Patterns,''
\newblock submitted to {\em ICASSP}, 2013

\bibitem{watershed}
M. Couprie, G. Bertrand,
\newblock ``Topological gray-scale watershed transform,''
\newblock in {\em Proc. of SPIE Vision Geometry V}, 1997, vol. 3168, pp. 136--146.

\bibitem{filler1}
S. Novotney, R. Schwartz, and J. Ma, 
\newblock ``Unsupervised acoustic and language model training with small amounts of labelled data,''
\newblock in {\em ICASSP}, 2009, pp. 4297--4300.

\bibitem{filler2} 
F. Metze, N. Rajput et al., 
\newblock ``The spoken web search task at Mediaeval 2011,'' 
\newblock in {\em ICASSP}, 2012, pp. 5165--5168.

\bibitem{filler3}
M. Huijbregts, M. McLaren, and D. van Leeuwen, 
\newblock ``Unsupervised acoustic sub-word unit detection for query-by-example spoken term detection,''
\newblock in {\em ICASSP}, 2011, pp. 4436--4439.

\bibitem{filler4}
H. Wang, C.-C. Leung, T. Lee, B. Ma, and H. Li, 
\newblock ``An acoustic segment modeling approach to query-by-example spoken term detection,''
\newblock in {\em ICASSP}, 2012, pp. 5157--5160.


\bibitem{filler5}
A. Garcia and H. Gish, 
\newblock ``Keyword spotting of arbitrary words using minimal speech resources,'' 
\newblock in {\em ICASSP}, 2006.

\bibitem{filler6}
R. Wallace, R. Vogt, and S. Sridharan, 
\newblock ``A phonetic search approach to the 2006 NIST spoken term detection evaluation,'' 
\newblock in {\em InterSpeech}, 2007, pp. 2385--2388.

\bibitem{filler7}
Y. Qiao, N. Shimomura, and N. Minematsu, 
\newblock ``Unsupervised optimal phoneme segmentation: objectives, algorithm and comparisons,'' 
\newblock in {\em ICASSP}, 2008, pp. 3989--3992.

\bibitem{filler8}
Y. Tsao, H. Sun, H. Li, and C.-H. Lee, 
\newblock ``An acoustic segment model approach to incorporating temporal information into speaker modeling for text-independent speaker recognition,''
\newblock in {\em ICASSP}, 2010, pp. 4422--4425.



\bibitem{filler9}
Y. Zhang and J. R. Glass, 
\newblock ``A piecewise aggregate approximation lowerbound estimate for posteriorgram-based dynamic time warping,'' 
\newblock in {\em InterSpeech}, 2011, pp. 1909--1912.

\bibitem{filler10}
M. Terao, T. Koshinaka, S. Ando, R. Isotani, and A. Okumura, 
\newblock``Open vocabulary spoken-document retrieval based on query expansion using related web documents,'' 
\newblock in {\em InterSpeech}, 2008, pp. 2171--2174.


\bibitem{filler10}
W. Shen, C. M. White, and T. J. Hazen, 
\newblock ``A comparison of query-by example methods for spoken term detection,''
\newblock in {\em InterSpeech}, 2009, pp. 2143--2146.



\bibitem{filler11}
Y.-c. Pan and L.-s. Lee, 
\newblock ``Performance analysis for lattice-based speech indexing approaches using word and subword units,'' 
\newblock IEEE Transactions on Audio, Speech, and Language Processing, vol. 18, no. 6, August 2010, pp. 1562--1574.

\bibitem{filler12}
M. Ostendorf, V. Digalakis, and O. A. Kimball, 
\newblock ``From hmms to segment models: A unified view of stochastic modeling for speech recognition,''
\newblock IEEE Transactions on Speech and Audio Processing, vol. 4, pp. 360¡V-378, 1995.

\bibitem{filler13}
M.-W. Koo, C.-H. Lee, and B.-H. Juang, 
\newblock ``Speech recognition and utterance verification based on a generalized confidence score,''
\newblock IEEE Transactions on Speech and Audio Processing, vol. 9, no. 8, pp. 821¡V832, 2001.



\end{thebibliography}

==> slightly_improved.txt <==
0.765384615385
0.657692307692
0.486613734382

27-52
76.5384615385 65.7692307692 48.6613734382
83.4615384615 78.4615384615 67.8703581613

1-26
90.0 78.4615384615 55.3577810552
76.9230769231 76.5384615385 64.437326727


iv
78.8 67.8 50.4053564427
82.8 77.8 67.3893328878

oov
76.5384615385 65.7692307692 48.6613734382
83.4615384615 78.4615384615 67.8703581613


60.7692307692 48.0769230769 29.6284614118
80.0 73.8461538462 61.8932170378

68.4615384615 56.9230769231 42.9903243505
70.0 63.8461538462 50.1272414888
